Good Recognition is Non-Metric

Recognition is the fundamental task of visual cognition, yet how to formalize the general recognition problem for computer vision remains an open issue. The problem is sometimes reduced to the simplest case of recognizing matching pairs, often structured to allow for metric constraints. However, visual recognition is broader than just pair matching -- especially when we consider multi-class training data and large sets of features in a learning context. What we learn and how we learn it has important implications for effective algorithms. In this paper, we reconsider the assumption of recognition as a pair matching test, and introduce a new formal definition that captures the broader context of the problem. Through a meta-analysis and an experimental assessment of the top algorithms on popular data sets, we gain a sense of how often metric properties are violated by good recognition algorithms. By studying these violations, useful insights come to light: we make the case that locally metric algorithms should leverage outside information to solve the general recognition problem.

==> caltech-table15.dat <==
year      accuracy error    metric   bib_ref
2011.7    0.737    0.0000   y        Jain_2012
2011.7    0.61     0.0000   y        Jain_2012
2011.7    0.522    0.0000   y        Jain_2012
2007.8    0.65     0.0000   y        boiman2008defense
2007.8    0.61     0.0000   y        jain2008fast
2007      0.632    0.0000   n        Frome_2007
2006      0.5905   0.0056   n        zhang2006svm
2009.9    0.7395   0.0113   n        kapoor2010gaussian
2006      0.51     0.0000   n        mutch2006multiclass
2011.9    0.745    0.0000   n        yang2012
2008      0.72     0.0000   n        Todorovic_learningsubcategory
2007.2    0.704    0.0070   n        bosch2007image
2008.2    0.73     0.0000   n        boiman2008defense
2008.9    0.70     0.0000   n        gehler2009feature
2009.1    0.67     0.0000   n        yang2009linear
2008.9    0.65     0.0000   n        gu2009recognition
2010.1    0.747    0.0000   n        li2010object
2011      0.686    0.0000   n        mccann2012local
2012.1    0.7309   0.0000   n        oliveira2012sparse


==> caltech-table30.dat <==
year      accuracy error    metric   bib_ref
2009.3    0.843    0.000000   n        yang2009group
2008.3    0.819    0.000000   n        Todorovic_learningsubcategory
2010.2    0.819    0.000000   n        li2010object
2007.3    0.813    0.008      n        bosch2007image
2012.3    0.8002   0.0036     n        oliveira2012sparse
2008      0.7923   0.000000   n        boiman2008defense
2009.1    0.782    0.004000   n        vedaldi2009multiple
2008.9    0.778    0.004000   n        gehler2009feature
2007      0.778    0.008000   n        bosch2007representing
2010.8    0.7778   0.005600   n        chatfield2011devil
2011.3    0.775    0.000000   n        bo2011object
2012      0.772    0.000000   n        kumar2012binary
2010.3    0.764    0.007000   n        bo2010kernel
2011.1    0.76     0.009000   n        mccann2012local
2010.1    0.757    0.009000   n        boureau2010learning
2011.8    0.753    0.007000   n        jia2012beyond
2010.8    0.75     0.008000   n        lu2011image
2009.8    0.7344   0.000000   n        wang2010locality
2008.7    0.732    0.000000   n        yang2009linear
2009.2    0.7314   0.000000   n        yu2009high
2009      0.731    0.000000   n        gu2009recognition
2011      0.726    0.000000   y        coates2011importance
2008      0.7038   0.000000   n        ma2008learning
2008.3    0.696    0.000000   y        jain2008fast


==> lfw-table.dat <==
year      accuracy error    metric   bib_ref
2008      0.7052   0.0060   y        Huang_2008
2008      0.7618   0.0058   y        Huang_2008
2008.8    0.8127   0.023    y        ying-and-li-2012
2008.8    0.8565   0.0056   y        ying-and-li-2012
2008.8    0.7927   0.006    y        guillaumin-2009
2009.95   0.8122   0.0053   y        Cao_2010
2010.05   0.8073   0.0134   y        nair_2010
2008.95   0.8398   0.0035   n        guillaumin-2009
2008.95   0.8683   0.0034   n        wolf_2009
2011      0.851    0.0059   n        seo_2011
2011      0.8813   0.0058   n        pinto_2011
2009.9    0.8557   0.0052   n        nguyen-2010
2009.9    0.88     0.0037   n        nguyen-2010
2009.25   0.8414   0.0131   s        kumar_et_al_2009
2009.1    0.8362   0.0158   s        kumar_et_al_2009
2009.1    0.8529   0.0131   s        kumar_et_al_2009
2010.1    0.8445   0.0046   s        Cao_2010
2011      0.9057   0.0056   s        yin_et_al_2011
2011.8    0.931    0.0135   s        berg_2012
2012      0.933    0.0128   s        berg_2012
